The HMXB Luminosity Functions of Dwarf Galaxies

Drawing from the Chandra archive and using a carefully selected set of nearby dwarf galaxies, we present a calibrated high-mass X-ray binary (HMXB) luminosity function in the low-mass galaxy regime and search for an already hinted at dependence on metallicity. Our study introduces a new sample of local dwarf galaxies (D < 12.5 Mpc and M* < 5 x 10^9 M_sun), expanding the specific star-formation rates (sSFR) and gas-phase metallicities probed in previous investigations. Our analysis of the observed X-ray luminosity function indicates a shallower power-law slope for the dwarf galaxy HMXB population. In our study, we focus on dwarf galaxies that are more representative in terms of sSFR compared to prior work. In this regime, the HMXB luminosity function exhibits significant stochastic sampling at high luminosities. This likely accounts for the pronounced scatter observed in the galaxy-integrated HMXB population's Lx/SFR versus metallicity for our galaxy sample. Our calibration is necessary to understand the AGN content of low mass galaxies identified in current and future X-ray survey fields and has implications for binary population synthesis models, as well as X-ray driven cosmic heating in the early universe.

==> src_catalog.csv <==
Name,$\alpha_{J2000}$,$\delta_{J2000}$,$N_{0.5-7\ 	ext{keV}}$,$Log F_{0.5-7\ 	ext{keV}}$
NGC 0045,00 14 03.0,-23 12 19.1,$80.41 \pm 12.43$,$-13.762$
NGC 0045,00 14 03.6,-23 10 07.1,$53.38 \pm 8.97$,$-13.940$
NGC 0045,00 14 06.1,-23 10 05.8,$58.29 \pm 7.31$,$-13.902$
NGC 0045,00 14 11.5,-23 11 38.5,$3.26 \pm 7.63$,$-15.154$
NGC 0045,00 14 04.0,-23 10 55.5,$13.28 \pm 1.80$,$-14.544$
NGC 0045,00 13 58.3,-23 11 07.3,$16.58 \pm 3.64$,$-14.448$
NGC 0045,00 14 00.9,-23 10 17.0,$6.78 \pm 3.30$,$-14.836$
NGC 0045,00 14 01.2,-23 08 28.0,$14.83 \pm 5.57$,$-14.496$
NGC 0625,01 35 03.5,-41 26 14.2,$296.07 \pm 17.21$,$-13.441$
NGC 0625,01 35 07.1,-41 26 05.4,$607.84 \pm 24.65$,$-13.128$
NGC 0625,01 35 07.3,-41 26 11.2,$16.79 \pm 3.83$,$-14.687$
NGC 1313,03 18 07.2,-66 30 46.0,$4.27 \pm 9.02$,$-14.902$
NGC 1313,03 18 06.4,-66 30 38.6,$55.67 \pm 4.86$,$-13.788$
NGC 1313,03 18 05.5,-66 30 14.9,$149.06 \pm 17.19$,$-13.360$
NGC 1313,03 18 18.2,-66 30 04.2,$365.14 \pm 2.07$,$-12.971$
NGC 1313,03 18 18.9,-66 30 01.5,$286.30 \pm 7.46$,$-13.076$
NGC 1313,03 18 20.0,-66 29 11.1,$5241.10 \pm 12.21$,$-11.814$
NGC 1313,03 18 29.5,-66 28 41.2,$9.88 \pm 19.11$,$-14.539$
NGC 1313,03 18 23.7,-66 28 34.6,$16.56 \pm 16.92$,$-14.314$
NGC 1313,03 18 21.2,-66 28 58.6,$13.40 \pm 72.40$,$-14.406$
NGC 1569,04 30 44.1,+64 51 17.7,$6.00 \pm 2.80$,$-15.300$
NGC 1569,04 30 46.6,+64 50 53.2,$17.50 \pm 6.00$,$-14.900$
NGC 1569,04 30 47.0,+64 51 07.0,$33.10 \pm 11.50$,$-14.600$
NGC 1569,04 30 47.7,+64 51 03.6,$27.30 \pm 4.00$,$-14.500$
NGC 1569,04 30 48.1,+64 50 50.6,$1610.60 \pm 16.30$,$-13.100$
NGC 1569,04 30 48.2,+64 50 46.7,$204.40 \pm 1.70$,$-13.600$
NGC 1569,04 30 48.6,+64 50 58.6,$943.30 \pm 6.60$,$-13.100$
NGC 1569,04 30 49.8,+64 50 55.3,$174.50 \pm 3.00$,$-13.700$
NGC 1569,04 30 52.3,+64 50 42.3,$18.20 \pm 22.90$,$-14.800$
NGC 1569,04 30 52.7,+64 50 39.0,$18.20 \pm 3.70$,$-14.800$
NGC 1569,04 30 53.3,+64 50 44.1,$31.20 \pm 3.00$,$-14.600$
NGC 1569,04 30 54.1,+64 50 43.3,$29.80 \pm 6.10$,$-14.600$
NGC 1705,04 54 14.8,-53 21 43.7,$10.90 \pm 7.50$,$-14.900$
NGC 2500,08 01 56.4,+50 44 49.6,$7.94 \pm 4.68$,$-13.675$
Holmberg I,09 40 40.5,+71 10 20.4,$5.45 \pm 2.33$,$-14.870$
Holmberg I,09 40 28.6,+71 11 21.4,$9.26 \pm 3.25$,$-14.640$
Holmberg I,09 40 38.1,+71 10 51.9,$9.87 \pm 3.80$,$-14.612$
UGC 05340,09 56 45.8,+28 49 20.2,$89.90 \pm 2.40$,$-14.100$
UGC 05340,09 56 46.0,+28 49 29.3,$14.40 \pm 3.30$,$-14.900$
NGC 3274,10 32 19.7,+27 40 00.6,$25.73 \pm 5.07$,$-12.998$
NGC 3274,10 32 19.4,+27 40 28.2,$3.92 \pm 1.98$,$-13.815$
UGC 06456,11 28 03.0,+78 59 53.4,$268.73 \pm 3.12$,$-12.830$
NGC 4214,12 15 44.7,+36 18 46.4,$16.33 \pm 4.04$,$-14.457$
NGC 4214,12 15 38.2,+36 19 21.0,$907.00 \pm 30.12$,$-12.713$
NGC 4214,12 15 40.9,+36 19 39.7,$25.53 \pm 5.05$,$-14.263$
NGC 4214,12 15 38.1,+36 19 44.7,$95.64 \pm 9.78$,$-13.690$
NGC 4214,12 15 38.2,+36 20 50.8,$30.05 \pm 5.48$,$-14.192$
NGC 4214,12 15 41.4,+36 21 14.4,$227.62 \pm 15.09$,$-13.313$
NGC 4214,12 15 40.0,+36 18 40.8,$12.43 \pm 3.78$,$-14.576$
NGC 4214,12 15 41.9,+36 19 15.3,$6.16 \pm 3.24$,$-14.881$
NGC 4214,12 15 39.4,+36 20 55.2,$13.14 \pm 4.34$,$-14.552$
NGC 4214,12 15 33.4,+36 18 59.6,$20.48 \pm 8.17$,$-14.359$
NGC 4214,12 15 41.6,+36 19 09.2,$5.08 \pm 3.53$,$-14.964$
NGC 4214,12 15 43.5,+36 20 10.0,$6.36 \pm 2.48$,$-14.867$
NGC 4214,12 15 40.0,+36 19 36.5,$19.20 \pm 3.63$,$-14.387$
NGC 4214,12 15 40.1,+36 19 23.0,$12.71 \pm 5.36$,$-14.566$
NGC 4214,12 15 46.0,+36 20 21.9,$5.45 \pm 4.53$,$-14.934$
UGCA 281,12 26 17.1,+48 29 27.5,$2.95 \pm 1.72$,$-14.219$
NGC 4449,12 28 07.2,+44 04 14.8,$71.60 \pm 8.46$,$-14.111$
NGC 4449,12 28 15.0,+44 04 32.0,$18.10 \pm 4.25$,$-14.708$
NGC 4449,12 28 07.4,+44 04 54.1,$221.57 \pm 14.89$,$-13.620$
NGC 4449,12 28 11.0,+44 04 59.9,$78.96 \pm 8.89$,$-14.068$
NGC 4449,12 28 09.3,+44 05 08.6,$1725.86 \pm 41.54$,$-12.729$
NGC 4449,12 28 06.9,+44 05 28.4,$12.95 \pm 3.60$,$-14.853$
NGC 4449,12 28 11.9,+44 05 30.3,$104.03 \pm 10.20$,$-13.948$
NGC 4449,12 28 15.7,+44 05 37.0,$35.88 \pm 4.84$,$-14.411$
NGC 4449,12 28 03.9,+44 05 44.0,$211.67 \pm 5.99$,$-13.640$
NGC 4449,12 28 09.7,+44 05 53.3,$355.32 \pm 14.55$,$-13.415$
NGC 4449,12 28 12.0,+44 05 58.8,$50.10 \pm 18.85$,$-14.266$
NGC 4449,12 28 20.0,+44 06 21.6,$20.61 \pm 7.08$,$-14.652$
NGC 4449,12 28 17.8,+44 06 34.1,$1433.64 \pm 4.54$,$-12.809$
NGC 4449,12 28 11.2,+44 06 38.7,$772.12 \pm 37.86$,$-13.078$
NGC 4449,12 28 12.0,+44 06 41.7,$86.74 \pm 27.79$,$-14.027$
NGC 4449,12 28 13.3,+44 06 46.7,$20.76 \pm 9.31$,$-14.648$
NGC 4449,12 28 11.0,+44 06 48.7,$1795.99 \pm 4.56$,$-12.711$
NGC 4449,12 28 13.3,+44 06 55.9,$473.42 \pm 42.38$,$-13.290$
NGC 4449,12 28 04.2,+44 06 07.9,$7.27 \pm 21.76$,$-15.104$
NGC 4449,12 28 11.6,+44 06 14.5,$10.99 \pm 8.84$,$-14.925$
NGC 4449,12 28 09.7,+44 05 19.0,$31.87 \pm 4.18$,$-14.462$
NGC 4449,12 28 13.6,+44 05 57.0,$8.26 \pm 5.01$,$-15.048$
NGC 4449,12 28 09.7,+44 05 43.7,$11.51 \pm 6.35$,$-14.905$
NGC 4449,12 28 11.3,+44 05 37.5,$29.49 \pm 2.70$,$-14.496$
NGC 4485,12 30 30.4,+41 41 27.0,$47.61 \pm 4.37$,$-14.048$
NGC 4485,12 30 31.7,+41 41 40.9,$614.45 \pm 6.90$,$-12.937$
NGC 4485,12 30 30.5,+41 41 42.3,$1747.72 \pm 24.79$,$-12.483$
NGC 4485,12 30 32.9,+41 42 14.9,$7.94 \pm 41.81$,$-14.826$
NGC 4490,12 30 38.5,+41 37 43.1,$65.35 \pm 7.34$,$-13.897$
NGC 4490,12 30 34.2,+41 38 05.4,$26.91 \pm 7.18$,$-14.282$
NGC 4490,12 30 38.9,+41 38 10.2,$83.88 \pm 4.76$,$-13.788$
NGC 4490,12 30 40.3,+41 38 13.8,$199.55 \pm 8.08$,$-13.412$
NGC 4490,12 30 43.1,+41 38 18.8,$1514.20 \pm 5.17$,$-12.532$
NGC 4490,12 30 38.2,+41 38 31.5,$18.63 \pm 5.19$,$-14.442$
NGC 4490,12 30 31.0,+41 38 37.7,$14.11 \pm 9.16$,$-14.563$
NGC 4490,12 30 34.3,+41 38 44.6,$26.81 \pm 14.13$,$-14.284$
NGC 4490,12 30 35.1,+41 38 47.0,$453.31 \pm 6.26$,$-13.056$
NGC 4490,12 30 34.4,+41 38 50.1,$109.08 \pm 38.91$,$-13.674$
NGC 4490,12 30 30.3,+41 38 53.2,$361.29 \pm 4.44$,$-13.154$
NGC 4490,12 30 34.1,+41 38 59.7,$22.45 \pm 4.32$,$-14.361$
NGC 4490,12 30 30.7,+41 39 11.8,$1335.61 \pm 3.76$,$-12.586$
NGC 4490,12 30 32.2,+41 39 18.4,$1512.19 \pm 5.18$,$-12.533$
NGC 4490,12 30 29.5,+41 39 27.8,$501.94 \pm 21.29$,$-13.011$
NGC 4490,12 30 34.1,+41 38 19.4,$8.87 \pm 10.44$,$-14.764$
NGC 4490,12 30 35.8,+41 38 33.0,$27.64 \pm 19.01$,$-14.271$
NGC 4490,12 30 28.6,+41 39 26.2,$18.29 \pm 4.74$,$-14.450$
NGC 4490,12 30 43.0,+41 37 57.0,$18.07 \pm 36.55$,$-14.455$
NGC 4490,12 30 35.1,+41 38 22.3,$4.57 \pm 38.89$,$-15.052$
NGC 4490,12 30 30.5,+41 39 55.7,$8.09 \pm 10.00$,$-14.804$
NGC 4490,12 30 37.8,+41 38 23.9,$11.76 \pm 22.40$,$-14.642$
NGC 4490,12 30 31.3,+41 39 02.5,$13.83 \pm 2.47$,$-14.571$
NGC 4605,12 40 12.2,+61 35 57.2,$6.80 \pm 2.61$,$-14.157$
NGC 4605,12 40 03.8,+61 36 03.9,$8.62 \pm 2.94$,$-14.054$
NGC 4605,12 39 49.1,+61 37 16.8,$13.45 \pm 5.03$,$-13.861$
NGC 5253,13 39 50.6,-31 39 20.5,$229.60 \pm 3.50$,$-14.000$
NGC 5253,13 39 52.1,-31 38 59.5,$27.40 \pm 6.40$,$-14.800$
NGC 5253,13 39 53.8,-31 38 32.5,$110.40 \pm 4.50$,$-14.500$
NGC 5253,13 39 55.4,-31 38 45.9,$28.30 \pm 14.80$,$-14.900$
NGC 5253,13 39 55.4,-31 38 33.7,$132.80 \pm 9.50$,$-14.300$
NGC 5253,13 39 55.5,-31 38 30.1,$96.40 \pm 7.90$,$-14.400$
NGC 5253,13 39 55.8,-31 38 31.4,$231.10 \pm 4.60$,$-14.000$
NGC 5253,13 39 55.8,-31 38 23.2,$99.10 \pm 5.70$,$-14.700$
NGC 5253,13 39 56.0,-31 38 24.1,$115.50 \pm 3.70$,$-14.600$
NGC 5253,13 39 56.1,-31 38 35.7,$37.90 \pm 17.70$,$-14.800$
NGC 5253,13 39 56.3,-31 38 20.3,$1156.70 \pm 4.70$,$-13.400$
NGC 5253,13 39 56.4,-31 38 25.7,$255.20 \pm 4.80$,$-14.000$
NGC 5253,13 39 57.4,-31 37 32.8,$17.60 \pm 17.20$,$-15.100$
NGC 5253,13 39 57.6,-31 38 12.2,$2433.60 \pm 7.40$,$-12.700$
NGC 5253,13 39 59.2,-31 37 50.2,$47.70 \pm 9.90$,$-14.800$
NGC 5474,14 04 55.3,+53 39 34.3,$49.30 \pm 2.60$,$-13.900$
NGC 5474,14 04 56.1,+53 39 25.8,$69.50 \pm 3.90$,$-13.800$
NGC 5474,14 04 57.8,+53 39 29.8,$17.90 \pm 24.80$,$-14.300$
NGC 5474,14 04 59.9,+53 39 49.8,$6.70 \pm 10.40$,$-14.700$
NGC 5474,14 05 00.2,+53 40 11.5,$212.40 \pm 3.70$,$-13.200$
NGC 5474,14 05 00.3,+53 39 25.4,$36.50 \pm 2.60$,$-14.100$
NGC 5474,14 05 01.5,+53 39 28.7,$16.60 \pm 8.60$,$-14.300$
NGC 5474,14 05 02.2,+53 40 38.3,$3.80 \pm 10.00$,$-15.000$
NGC 5474,14 05 05.6,+53 40 16.6,$40.70 \pm 5.70$,$-13.700$
NGC 5474,14 05 07.9,+53 39 52.1,$48.10 \pm 77.70$,$-13.800$
NGC 5949,15 27 57.7,+64 45 53.6,$8.94 \pm 2.99$,$-13.698$
NGC 6503,17 49 31.6,+70 08 20.1,$11.60 \pm 3.41$,$-13.485$
NGC 6503,17 49 29.0,+70 08 43.8,$20.41 \pm 4.52$,$-13.240$
NGC 6503,17 49 12.4,+70 09 30.7,$23.64 \pm 4.86$,$-13.176$
NGC 6503,17 49 27.8,+70 08 36.2,$5.32 \pm 3.08$,$-13.824$
NGC 6503,17 49 28.6,+70 08 32.7,$4.50 \pm 2.31$,$-13.896$
NGC 6822,19 44 51.9,-14 49 19.2,$14.70 \pm 3.83$,$-14.344$
NGC 6822,19 44 54.0,-14 50 39.7,$3.68 \pm 3.15$,$-14.946$
NGC 6822,19 44 43.9,-14 48 28.8,$46.88 \pm 1.92$,$-13.841$
NGC 6822,19 44 44.7,-14 48 07.8,$44.54 \pm 5.69$,$-13.863$
NGC 6822,19 44 43.7,-14 47 53.4,$206.02 \pm 3.52$,$-13.198$
NGC 6822,19 44 49.5,-14 47 04.3,$9.69 \pm 6.85$,$-14.525$
NGC 6822,19 44 51.9,-14 46 58.4,$27.90 \pm 6.67$,$-14.066$
NGC 6822,19 44 47.5,-14 45 47.3,$24.02 \pm 14.35$,$-14.131$
NGC 6822,19 44 46.5,-14 48 52.1,$4.51 \pm 3.11$,$-14.858$
NGC 6822,19 45 01.6,-14 49 09.1,$10.70 \pm 5.28$,$-14.482$
NGC 6822,19 45 08.6,-14 47 45.8,$26.02 \pm 2.97$,$-14.096$
NGC 6822,19 44 54.6,-14 47 13.4,$13.52 \pm 4.90$,$-14.381$
NGC 6822,19 45 00.0,-14 45 08.2,$80.17 \pm 9.48$,$-13.608$
NGC 6822,19 45 04.2,-14 45 53.0,$5.59 \pm 2.12$,$-14.764$
NGC 6822,19 44 56.6,-14 48 32.7,$58.18 \pm 3.92$,$-13.747$
NGC 7793,23 57 43.2,-32 33 55.6,$55.70 \pm 3.50$,$-14.500$
NGC 7793,23 57 43.8,-32 36 34.4,$371.30 \pm 7.20$,$-13.500$
NGC 7793,23 57 43.9,-32 34 21.9,$46.90 \pm 10.20$,$-14.700$
NGC 7793,23 57 44.0,-32 34 41.3,$72.50 \pm 7.60$,$-14.500$
NGC 7793,23 57 45.8,-32 35 01.8,$23.20 \pm 4.90$,$-15.000$
NGC 7793,23 57 46.5,-32 35 14.6,$40.90 \pm 5.20$,$-14.400$
NGC 7793,23 57 46.8,-32 36 07.5,$1227.80 \pm 13.50$,$-13.100$
NGC 7793,23 57 47.3,-32 35 23.8,$108.00 \pm 6.90$,$-14.300$
NGC 7793,23 57 48.2,-32 36 58.5,$94.20 \pm 9.00$,$-14.400$
NGC 7793,23 57 48.3,-32 34 19.9,$17.60 \pm 9.50$,$-15.100$
NGC 7793,23 57 49.7,-32 35 03.7,$13.30 \pm 21.80$,$-15.200$
NGC 7793,23 57 49.7,-32 35 27.5,$34.20 \pm 8.90$,$-14.900$
NGC 7793,23 57 50.5,-32 36 00.7,$19.90 \pm 9.30$,$-15.000$
NGC 7793,23 57 51.2,-32 36 31.8,$22.10 \pm 5.30$,$-15.000$
NGC 7793,23 57 51.3,-32 36 00.7,$46.60 \pm 5.50$,$-14.600$
NGC 7793,23 57 52.2,-32 34 13.7,$22.00 \pm 6.70$,$-15.000$
NGC 7793,23 57 53.9,-32 36 57.5,$35.10 \pm 5.70$,$-14.800$
NGC 7793,23 57 56.2,-32 36 32.7,$95.30 \pm 8.30$,$-14.200$
NGC 7793,23 57 56.3,-32 34 45.0,$64.40 \pm 38.20$,$-14.400$
NGC 7793,23 57 56.5,-32 35 59.8,$222.50 \pm 10.90$,$-14.000$
NGC 7793,23 57 57.1,-32 34 17.2,$12.10 \pm 12.00$,$-15.300$
NGC 7793,23 57 57.5,-32 36 44.9,$16.00 \pm 4.70$,$-15.100$
NGC 7793,23 57 59.2,-32 36 06.1,$26.20 \pm 12.80$,$-14.900$
NGC 7793,23 57 59.5,-32 36 02.3,$15.50 \pm 3.30$,$-15.100$
NGC 7793,23 58 00.4,-32 34 54.8,$183.00 \pm 4.10$,$-14.100$
NGC 7793,23 58 01.6,-32 35 35.9,$17.00 \pm 7.80$,$-15.100$

